IWIBench: Evaluating Gradient-Free Model Driven Intra-weight Injection

Intra-weight injection lets one model change another model's behaviour by editing its weights directly, without gradients. Such edits can range from altering lexical associations to enforcing output formats or updating factual knowledge. Despite growing interest in these approaches, there has been no systematic way to evaluate how well models perform them. We introduce IWIBench, which measures a large editor model's ability to modify the weights of a smaller target model (typically Gemma 3 4B IT) to achieve one of ten classical text-editing objectives while preserving its other capabilities. Editors are limited to four tools for reading and writing weights, with bounded tensor access and a fixed budget for generating and inspecting rollouts. A validator applies each proposed patch in a clean environment and compares the edited model against the unmodified target. Evaluating frontier closed- and open-weight models reveals sharply diverging capabilities, both across models and across tasks. A small number of models, most notably Astra and GPT-6.1 Sol, perform far ahead of the rest. The recency of this ability (little of it is evident in GPT-5.6 Sol, for instance), together with qualitative analysis, suggests it has been acquired through recent training. Tasks also vary widely: structured response resisted every attempt, and answer-length control yielded only one successful solution, whereas alias acquisition and recoding proved most amenable. Success in one task family correlated poorly with success in others, indicating an early and uneven capability frontier. We discuss strategies that editors repeatedly adopted and conclude with an outlook on intra-weight injection as an emerging but already potent approach to gradient-free behaviour modification.

==> rollout-excerpts/manifest.json <==
{
  "format": "iwibench.protected-rollout-excerpts.v1",
  "source_manifest_sha256": "ae35ec17ef14b11f406cb656733acc9f4c538111c07aa038fc6118da3e04aca8",
  "source_verification": "18 payloads exactly match the archived source extraction. A read-only local rehash of all five canonical trace/results/completion files matched the extraction provenance. No raw source files were edited.",
  "files": [
    {
      "file": "rollout-excerpts/intel-prompt.txt",
      "label": "Prompt",
      "sha256": "d14cd710b963f15e8c599d60c0044dd7751de700618ab880ce2e32126c4e7e0e",
      "utf8_bytes": 86,
      "ends_with_lf": false,
      "trace_id": "a34cae3faaf04719a52effbf70f22cc7",
      "extraction_pointer": "/cases/0/exchanges/0/prompt",
      "native_source": {
        "path": "evidence/snapshot/runs/astra-ten-families/attempts/factual_update-0/traces/iwibench--gpt-6-astra--null--9006721e/traces.jsonl",
        "sha256": "1054fb30b842b92cffd279c100d57f96a02f718b93f9458890548910ae5e3e2b",
        "jsonl_line": 1,
        "trace_json_pointer": "/traces/0"
      }
    },
    {
      "file": "rollout-excerpts/intel-response-0.txt",
      "label": "Target before editing",
      "sha256": "93d5bd6286c53fe29c361f59f754f76b5ea352a2c93a3f229e03f93994539b75",
      "utf8_bytes": 13,
      "ends_with_lf": false,
      "trace_id": "a34cae3faaf04719a52effbf70f22cc7",
      "extraction_pointer": "/cases/0/exchanges/0/output",
      "native_source": {
        "path": "evidence/snapshot/runs/astra-ten-families/attempts/factual_update-0/traces/iwibench--gpt-6-astra--null--9006721e/traces.jsonl",
        "sha256": "1054fb30b842b92cffd279c100d57f96a02f718b93f9458890548910ae5e3e2b",
        "jsonl_line": 1,
        "trace_json_pointer": "/traces/0"
      }
    },
    {
      "file": "rollout-excerpts/intel-response-1.txt",
      "label": "Target after the first edit",
      "sha256": "d48675d5a11b50036bdb3a2c841023e3b9ca14572a2d53ddddfb8b6a8c85fc40",
      "utf8_bytes": 74,
      "ends_with_lf": false,
      "trace_id": "a34cae3faaf04719a52effbf70f22cc7",
      "extraction_pointer": "/cases/0/exchanges/1/output",
      "native_source": {
        "path": "evidence/snapshot/runs/astra-ten-families/attempts/factual_update-0/traces/iwibench--gpt-6-astra--null--9006721e/traces.jsonl",
        "sha256": "1054fb30b842b92cffd279c100d57f96a02f718b93f9458890548910ae5e3e2b",
        "jsonl_line": 1,
        "trace_json_pointer": "/traces/0"
      }
    },
    {
      "file": "rollout-excerpts/intel-response-2.txt",
      "label": "Target after attenuation",
      "sha256": "c930f037277551524568e9d3a2442ad6f39437b917fa87456026803bfe652748",
      "utf8_bytes": 6,
      "ends_with_lf": false,
      "trace_id": "a34cae3faaf04719a52effbf70f22cc7",
      "extraction_pointer": "/cases/0/exchanges/2/output",
      "native_source": {
        "path": "evidence/snapshot/runs/astra-ten-families/attempts/factual_update-0/traces/iwibench--gpt-6-astra--null--9006721e/traces.jsonl",
        "sha256": "1054fb30b842b92cffd279c100d57f96a02f718b93f9458890548910ae5e3e2b",
        "jsonl_line": 1,
        "trace_json_pointer": "/traces/0"
      }
    },
    {
      "file": "rollout-excerpts/intel-response-3.txt",
      "label": "Target after a continuation edit",
      "sha256": "3cb45954e0bb459c465420ee5373a4f689c6b367ece7bcbf95c24948c6e92ce3",
      "utf8_bytes": 12,
      "ends_with_lf": false,
      "trace_id": "a34cae3faaf04719a52effbf70f22cc7",
      "extraction_pointer": "/cases/0/exchanges/3/output",
      "native_source": {
        "path": "evidence/snapshot/runs/astra-ten-families/attempts/factual_update-0/traces/iwibench--gpt-6-astra--null--9006721e/traces.jsonl",
        "sha256": "1054fb30b842b92cffd279c100d57f96a02f718b93f9458890548910ae5e3e2b",
        "jsonl_line": 1,
        "trace_json_pointer": "/traces/0"
      }
    },
    {
      "file": "rollout-excerpts/intel-response-4.txt",
      "label": "Target after the final repair",
      "sha256": "5a537010b8b38d32a0b439006e4b426a03e86c2eb48aa22b651284e898477d4d",
      "utf8_bytes": 10,
      "ends_with_lf": false,
      "trace_id": "a34cae3faaf04719a52effbf70f22cc7",
      "extraction_pointer": "/cases/0/exchanges/4/output",
      "native_source": {
        "path": "evidence/snapshot/runs/astra-ten-families/attempts/factual_update-0/traces/iwibench--gpt-6-astra--null--9006721e/traces.jsonl",
        "sha256": "1054fb30b842b92cffd279c100d57f96a02f718b93f9458890548910ae5e3e2b",
        "jsonl_line": 1,
        "trace_json_pointer": "/traces/0"
      }
    },
    {
      "file": "rollout-excerpts/intel-editor-final.txt",
      "label": "Editor, final reply",
      "sha256": "8923b62cef10134f33b134c33a6d7ef8be936ddc0f12f1355fdf3dea7829d7f2",
      "utf8_bytes": 222,
      "ends_with_lf": false,
      "trace_id": "a34cae3faaf04719a52effbf70f22cc7",
      "extraction_pointer": "/cases/0/editor_final/content",
      "native_source": {
        "path": "evidence/snapshot/runs/astra-ten-families/attempts/factual_update-0/traces/iwibench--gpt-6-astra--null--9006721e/traces.jsonl",
        "sha256": "1054fb30b842b92cffd279c100d57f96a02f718b93f9458890548910ae5e3e2b",
        "jsonl_line": 1,
        "trace_json_pointer": "/traces/0"
      }
    },
    {
      "file": "rollout-excerpts/physician-prompt.txt",
      "label": "Prompt",
      "sha256": "8d7d5762372cf3389941e54625411569f2d74e5d53697f5cd88fdfdefd80b505",
      "utf8_bytes": 58,
      "ends_with_lf": false,
      "trace_id": "eaebc905eaf1494998edb06fc4a897ea",
      "extraction_pointer": "/cases/1/exchanges/1/prompt",
      "native_source": {
        "path": "evidence/snapshot/runs/astra-ten-families/attempts/lexical_inhibition-1/traces/iwibench--gpt-6-astra--null--390f483d/traces.jsonl",
        "sha256": "9f8a24ac4d54ecf43d9678531a0c0be5d01dfb0fe632b3e7b272ec6b34dc0121",
        "jsonl_line": 1,
        "trace_json_pointer": "/traces/0"
      }
    },
    {
      "file": "rollout-excerpts/physician-response-1.txt",
      "label": "Target after suppression",
      "sha256": "49f4e57c2625d4aeb4c5fd15cdc68fce543ea1790ceef4dcecf9e610b1609106",
      "utf8_bytes": 3,
      "ends_with_lf": false,
      "trace_id": "eaebc905eaf1494998edb06fc4a897ea",
      "extraction_pointer": "/cases/1/exchanges/1/output",
      "native_source": {
        "path": "evidence/snapshot/runs/astra-ten-families/attempts/lexical_inhibition-1/traces/iwibench--gpt-6-astra--null--390f483d/traces.jsonl",
        "sha256": "9f8a24ac4d54ecf43d9678531a0c0be5d01dfb0fe632b3e7b272ec6b34dc0121",
        "jsonl_line": 1,
        "trace_json_pointer": "/traces/0"
      }
    },
    {
      "file": "rollout-excerpts/physician-response-2.txt",
      "label": "Target after an intermediate repair",
      "sha256": "1445ec8fe995d120fd4e5fb77c5f06adb8275cac2a93ff98189d8086f065eb0b",
      "utf8_bytes": 4,
      "ends_with_lf": false,
      "trace_id": "eaebc905eaf1494998edb06fc4a897ea",
      "extraction_pointer": "/cases/1/exchanges/2/output",
      "native_source": {
        "path": "evidence/snapshot/runs/astra-ten-families/attempts/lexical_inhibition-1/traces/iwibench--gpt-6-astra--null--390f483d/traces.jsonl",
        "sha256": "9f8a24ac4d54ecf43d9678531a0c0be5d01dfb0fe632b3e7b272ec6b34dc0121",
        "jsonl_line": 1,
        "trace_json_pointer": "/traces/0"
      }
    },
    {
      "file": "rollout-excerpts/physician-response-3.txt",
      "label": "Target after the final repair",
      "sha256": "15f358189f5b655c08c22596468126fb858d8b726ffc10aece34b4124c181ad9",
      "utf8_bytes": 10,
      "ends_with_lf": false,
      "trace_id": "eaebc905eaf1494998edb06fc4a897ea",
      "extraction_pointer": "/cases/1/exchanges/3/output",
      "native_source": {
        "path": "evidence/snapshot/runs/astra-ten-families/attempts/lexical_inhibition-1/traces/iwibench--gpt-6-astra--null--390f483d/traces.jsonl",
        "sha256": "9f8a24ac4d54ecf43d9678531a0c0be5d01dfb0fe632b3e7b272ec6b34dc0121",
        "jsonl_line": 1,
        "trace_json_pointer": "/traces/0"
      }
    },
    {
      "file": "rollout-excerpts/educator-prompt.txt",
      "label": "Prompt",
      "sha256": "2bad691d0389d4816bc3c9d78dc1901593b0ec03b1ee95f76a2a48d7486d7ef7",
      "utf8_bytes": 57,
      "ends_with_lf": false,
      "trace_id": "eaebc905eaf1494998edb06fc4a897ea",
      "extraction_pointer": "/cases/1/exchanges/0/prompt",
      "native_source": {
        "path": "evidence/snapshot/runs/astra-ten-families/attempts/lexical_inhibition-1/traces/iwibench--gpt-6-astra--null--390f483d/traces.jsonl",
        "sha256": "9f8a24ac4d54ecf43d9678531a0c0be5d01dfb0fe632b3e7b272ec6b34dc0121",
        "jsonl_line": 1,
        "trace_json_pointer": "/traces/0"
      }
    },
    {
      "file": "rollout-excerpts/educator-response-0.txt",
      "label": "Target after suppression",
      "sha256": "1ca03cb0f4bdf0579523f9928c088e7d37fba3191833a1f983055a40fbd7a05f",
      "utf8_bytes": 5,
      "ends_with_lf": false,
      "trace_id": "eaebc905eaf1494998edb06fc4a897ea",
      "extraction_pointer": "/cases/1/exchanges/0/output",
      "native_source": {
        "path": "evidence/snapshot/runs/astra-ten-families/attempts/lexical_inhibition-1/traces/iwibench--gpt-6-astra--null--390f483d/traces.jsonl",
        "sha256": "9f8a24ac4d54ecf43d9678531a0c0be5d01dfb0fe632b3e7b272ec6b34dc0121",
        "jsonl_line": 1,
        "trace_json_pointer": "/traces/0"
      }
    },
    {
      "file": "rollout-excerpts/educator-response-4.txt",
      "label": "Target after the final repair",
      "sha256": "fca9b5c386b9fd8fe61ec07498c7c0e0a1564fe28c5329a561e9c9a79e66abec",
      "utf8_bytes": 10,
      "ends_with_lf": false,
      "trace_id": "eaebc905eaf1494998edb06fc4a897ea",
      "extraction_pointer": "/cases/1/exchanges/4/output",
      "native_source": {
        "path": "evidence/snapshot/runs/astra-ten-families/attempts/lexical_inhibition-1/traces/iwibench--gpt-6-astra--null--390f483d/traces.jsonl",
        "sha256": "9f8a24ac4d54ecf43d9678531a0c0be5d01dfb0fe632b3e7b272ec6b34dc0121",
        "jsonl_line": 1,
        "trace_json_pointer": "/traces/0"
      }
    },
    {
      "file": "rollout-excerpts/structured-practice-prompt.txt",
      "label": "Prompt",
      "sha256": "ffa7b4a4666bd99ccb5ca0958da073701705b25e5af2ce1e723f1c545241e66a",
      "utf8_bytes": 110,
      "ends_with_lf": false,
      "trace_id": "83f7d72c0fca4417b21ce07d1cb0e968",
      "extraction_pointer": "/cases/2/exchanges/0/prompt",
      "native_source": {
        "path": "evidence/snapshot/runs/astra-ten-families/attempts/structured_response_default-3/traces/iwibench--gpt-6-astra--null--5e5f3690/traces.jsonl",
        "sha256": "b84a5fdf724667b71ff0d5f92b8406bd0c5da55603158da7a5b232dd2f1cccea",
        "jsonl_line": 1,
        "trace_json_pointer": "/traces/0"
      }
    },
    {
      "file": "rollout-excerpts/structured-practice-response.txt",
      "label": "Target, final practice response",
      "sha256": "08a31a586bfc5d1ddb691b0c236670aaf9ce263a03e6c7cce693d5b02004d388",
      "utf8_bytes": 27,
      "ends_with_lf": false,
      "trace_id": "83f7d72c0fca4417b21ce07d1cb0e968",
      "extraction_pointer": "/cases/2/exchanges/0/output",
      "native_source": {
        "path": "evidence/snapshot/runs/astra-ten-families/attempts/structured_response_default-3/traces/iwibench--gpt-6-astra--null--5e5f3690/traces.jsonl",
        "sha256": "b84a5fdf724667b71ff0d5f92b8406bd0c5da55603158da7a5b232dd2f1cccea",
        "jsonl_line": 1,
        "trace_json_pointer": "/traces/0"
      }
    },
    {
      "file": "rollout-excerpts/structured-terminal-prompt.txt",
      "label": "Prompt",
      "sha256": "511c9401990846f943dbeb1639282cbf34436e8514ea532ee6497f47db866f7e",
      "utf8_bytes": 126,
      "ends_with_lf": false,
      "trace_id": "83f7d72c0fca4417b21ce07d1cb0e968",
      "extraction_pointer": "/cases/2/exchanges/1/prompt",
      "native_source": {
        "path": "evidence/snapshot/runs/astra-ten-families/service/838ab076f2961cc54b0596ee034c9968fb641b0bea5643fa/results.json",
        "sha256": "11d67df5e166b077ffc3bd48a5f33917be3f1a09d387b6440f49064d273503db",
        "json_pointer": "/episode/targets/0/prompt"
      }
    },
    {
      "file": "rollout-excerpts/structured-terminal-response.txt",
      "label": "Target, terminal response",
      "sha256": "5a9b3a2ceea078255d23301c781bf89ea1d8841f9a82f21ffcab19a69bb22ead",
      "utf8_bytes": 13,
      "ends_with_lf": true,
      "trace_id": "83f7d72c0fca4417b21ce07d1cb0e968",
      "extraction_pointer": "/cases/2/exchanges/1/output",
      "native_source": {
        "path": "evidence/snapshot/runs/astra-ten-families/service/838ab076f2961cc54b0596ee034c9968fb641b0bea5643fa/completions.json",
        "sha256": "3ed007a5e244ec164aeb55532b83d6fbbf2e700895b4455bcc46598430bf311b",
        "json_pointer": "/edited/target:32"
      }
    }
  ]
}

